Stable least-squares space-time boundary element methods for the wave equation

In this paper, we recast the variational formulation corresponding to the single layer boundary integral operator $\operatorname{V}$ for the wave equation as a minimization problem in $L^2(\Sigma)$, where $\Sigma := \partial \Omega \times (0,T)$ is the lateral boundary of the space-time domain $Q := \Omega \times (0,T)$. For discretization, the minimization problem is restated as a mixed saddle point formulation. Unique solvability is established by combining conforming nested boundary element spaces for the mixed formulation such that the related bilinear form is discrete inf-sup stable. We analyze under which conditions the discrete inf-sup stability is satisfied, and, moreover, we show that the mixed formulation provides a simple error indicator, which can be used for adaptivity. We present several numerical experiments showing the applicability of the method to different time-domain boundary integral formulations used in the literature.

==> Data/EBEM_adapt_A_Direct_m2.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.027360290638576368e-01 3.485775536099737781e-01 1.997357872189782224e-01 1.334272281096905433e-01 1.018174328155491692e-01 7.244082410911510672e-02 6.522370715626661652e-02 6.273043946657438918e-02 5.097562288436529448e-02 3.797641822207533518e-02 3.172015250886506266e-02 2.152560920463384223e-02 1.264924174739578099e-02 8.040066882310022145e-03 6.934891212459427974e-03 6.145692668238699093e-03 6.058337966134969346e-03 3.637355098025442900e-03 3.595929552385269783e-03 3.558869123801951858e-03 2.479043875599606060e-03 1.502062777675187456e-03
3.200000000000000000e+01 3.500000000000000000e+01 4.500000000000000000e+01 5.200000000000000000e+01 6.800000000000000000e+01 1.020000000000000000e+02 1.050000000000000000e+02 1.080000000000000000e+02 1.570000000000000000e+02 1.610000000000000000e+02 1.680000000000000000e+02 2.430000000000000000e+02 3.890000000000000000e+02 5.700000000000000000e+02 6.780000000000000000e+02 8.020000000000000000e+02 8.060000000000000000e+02 1.245000000000000000e+03 1.247000000000000000e+03 1.252000000000000000e+03 1.869000000000000000e+03 3.141000000000000000e+03


==> Data/EBEM_adapt_A_m2.txt <==
4.909154901916244484e-01 2.723069324396325541e-01 1.631675703790456122e-01 1.236253877174811056e-01 6.914811599514901486e-02 7.439241533250744165e-02 5.425427274463521382e-02 4.317913699128839849e-02 2.977219432500191262e-02 1.735801085002778438e-02 1.025478048824251046e-02 7.601768990054317242e-03 7.412289476007905692e-03 4.816981026916754109e-03 3.469438136596239564e-03 2.129874168393908543e-03
5.695547543907556465e-01 3.276878001700082033e-01 2.036061934658647821e-01 1.617571620487224526e-01 1.103438280703485930e-01 8.904339313553445712e-02 6.288530645631232319e-02 5.002912341687946324e-02 3.448943263641249951e-02 2.021082929829216140e-02 1.211424624521923073e-02 8.823834100697265648e-03 8.563179294114172876e-03 5.563949959493578665e-03 4.007747049666421889e-03 2.460911473464133005e-03
3.200000000000000000e+01 3.800000000000000000e+01 4.800000000000000000e+01 5.400000000000000000e+01 7.800000000000000000e+01 1.240000000000000000e+02 1.300000000000000000e+02 1.380000000000000000e+02 1.880000000000000000e+02 2.940000000000000000e+02 4.920000000000000000e+02 6.880000000000000000e+02 6.940000000000000000e+02 1.026000000000000000e+03 1.458000000000000000e+03 2.260000000000000000e+03


==> Data/EBEM_adapt_B_Direct_m2.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.357076297075795246e+00 2.100892759627675854e+00 1.574698730735781149e+00 1.280284150294795475e+00 9.008583441201797326e-01 7.076131261347745616e-01 5.463458582241581540e-01 4.121201593237784899e-01 2.977403957034090998e-01 2.521431792494205903e-01 1.842875690834980540e-01 1.399416091984536092e-01 1.199819111171440134e-01 9.026894908769483861e-02 6.743974465389208917e-02 5.845178847190646981e-02 4.423079067706003897e-02 3.324984778653651551e-02 2.899524126806132460e-02 2.186806744709743344e-02 1.632806806777184136e-02 1.439856049799005840e-02
3.200000000000000000e+01 3.600000000000000000e+01 5.000000000000000000e+01 5.600000000000000000e+01 7.000000000000000000e+01 8.800000000000000000e+01 1.040000000000000000e+02 1.200000000000000000e+02 1.620000000000000000e+02 1.820000000000000000e+02 2.120000000000000000e+02 2.800000000000000000e+02 3.220000000000000000e+02 3.760000000000000000e+02 5.100000000000000000e+02 5.860000000000000000e+02 6.840000000000000000e+02 9.520000000000000000e+02 1.104000000000000000e+03 1.294000000000000000e+03 1.836000000000000000e+03 2.120000000000000000e+03


==> Data/EBEM_adapt_B_m2.txt <==
2.387215047722828665e+00 2.034978315223547884e+00 1.374948076321380830e+00 1.135228587348789731e+00 8.846394992412847103e-01 6.237686864029764466e-01 4.725843571779223540e-01 4.067436622710952077e-01 2.677563325871151756e-01 2.164206967847676633e-01 1.923995696597802785e-01 1.315711032420811277e-01 1.037587810191559351e-01 9.316862132264049079e-02 6.362288108541723497e-02 5.110915824825497389e-02
3.849089475096343360e+00 3.097523514544770151e+00 2.117153592741215284e+00 1.691272695416582650e+00 1.291037652774039923e+00 9.117338221993208647e-01 6.837159243376763618e-01 5.740261356316938013e-01 3.804987948565672351e-01 3.032974139106164313e-01 2.649513239226651828e-01 1.816533209004186356e-01 1.423239158755223166e-01 1.263925997128352852e-01 8.643018028801384423e-02 6.915001952835427013e-02
3.200000000000000000e+01 3.800000000000000000e+01 5.600000000000000000e+01 6.200000000000000000e+01 7.400000000000000000e+01 9.800000000000000000e+01 1.160000000000000000e+02 1.280000000000000000e+02 1.820000000000000000e+02 2.060000000000000000e+02 2.240000000000000000e+02 3.140000000000000000e+02 3.680000000000000000e+02 4.040000000000000000e+02 5.780000000000000000e+02 6.740000000000000000e+02


==> Data/EBEM_adapt_C_m2.txt <==
1.743870301299286663e+00 2.074647919067301949e+00 2.467879527866126743e+00 2.935402882848639816e+00 3.491292144177261747e+00 4.152281575522217771e+00 4.938269287935495022e+00 5.872916364072532147e+00 6.984358933426575433e+00 8.306055347772625552e+00 9.877793385693768968e+00 1.174688776539937862e+01 1.396960486890212216e+01 1.661285642109637806e+01 1.975621406047146422e+01 2.349430379194835083e+01 2.793964888415629488e+01 3.322607967004864804e+01 3.951272635013955181e+01 4.698887799450209712e+01 5.587928240273051728e+01
3.196136378594169880e-01 1.902654729000659017e-01 1.135051657633504851e-01 6.811337415657771344e-02 4.152999877945865587e-02 2.634847119145907607e-02 1.816330274448388696e-02 1.418073370869868052e-02 1.247201517711349177e-02 1.180887877062464404e-02 1.156533017556570474e-02 1.147798627730918335e-02 1.144694607811277444e-02 1.143595155087397813e-02 1.143206186859152887e-02 1.143068634178685990e-02 1.143019998022005469e-02 1.143002802064673439e-02 1.142996722240431119e-02 1.142994572685321689e-02 1.142993813924878498e-02
3.200000000000000000e+01 3.400000000000000000e+01 3.600000000000000000e+01 3.800000000000000000e+01 4.000000000000000000e+01 4.200000000000000000e+01 4.400000000000000000e+01 4.600000000000000000e+01 4.800000000000000000e+01 5.000000000000000000e+01 5.200000000000000000e+01 5.400000000000000000e+01 5.600000000000000000e+01 5.800000000000000000e+01 6.000000000000000000e+01 6.200000000000000000e+01 6.400000000000000000e+01 6.600000000000000000e+01 6.800000000000000000e+01 7.000000000000000000e+01 7.200000000000000000e+01


==> Data/EBEM_adaptv2_A_Direct_m1.txt <==
0.000000000000000000e+00 1.423886885726896590e-01 1.423886885726896867e-01 8.192194999905076658e-02 8.192194999905076658e-02 6.593963993904967957e-02 5.580480948319108819e-02 4.597302211715171422e-02 4.043929042415731617e-02 3.612844319168138918e-02 2.743444322056758436e-02 2.477668130099934529e-02 2.113249129837312459e-02 1.942890891361718012e-02 1.580732168044063704e-02 1.147533583314242107e-02 1.023382021100277713e-02 9.398067441027904700e-03 7.196738418365316615e-03 5.746366935690008261e-03 5.052707727868580544e-03 4.832157716716651424e-03 3.852258833999495230e-03 2.886373397309013183e-03 2.637677616363522885e-03 2.581596824395021670e-03 2.456787413398383441e-03 2.018452996259034911e-03 1.634091039156329930e-03 1.306727046419854654e-03 1.248756888066838771e-03 1.034666088092450927e-03 8.757226455982899992e-04
4.027360290638576368e-01 3.285467670498534720e-01 2.317102655725396532e-01 2.103258616201892361e-01 1.727682017777229517e-01 1.409885071990441552e-01 1.223186023173867681e-01 1.062504155831685698e-01 8.761617086153758449e-02 7.253153913958271248e-02 6.512959732686843251e-02 5.741305347296349337e-02 5.009406781268469638e-02 3.906685236438939973e-02 3.075154603056134625e-02 2.778882760824180620e-02 2.367418025709895971e-02 1.841887771226955947e-02 1.530366956854088169e-02 1.397541634884858983e-02 1.233383364153455182e-02 9.619747496488851440e-03 7.802766649951643763e-03 7.209201825317046626e-03 7.127537196919874266e-03 6.359231701315510785e-03 5.193998878465382919e-03 4.181195952556762165e-03 3.614929821921421781e-03 3.243410393001631628e-03 2.711032372278319221e-03 2.204701050822246034e-03 1.845345761155371342e-03
3.200000000000000000e+01 3.500000000000000000e+01 3.800000000000000000e+01 4.000000000000000000e+01 4.400000000000000000e+01 4.900000000000000000e+01 5.300000000000000000e+01 5.900000000000000000e+01 7.200000000000000000e+01 8.000000000000000000e+01 8.600000000000000000e+01 9.300000000000000000e+01 1.060000000000000000e+02 1.310000000000000000e+02 1.520000000000000000e+02 1.650000000000000000e+02 1.980000000000000000e+02 2.450000000000000000e+02 2.800000000000000000e+02 3.020000000000000000e+02 3.550000000000000000e+02 4.560000000000000000e+02 5.310000000000000000e+02 5.690000000000000000e+02 5.740000000000000000e+02 6.630000000000000000e+02 8.210000000000000000e+02 9.930000000000000000e+02 1.103000000000000000e+03 1.266000000000000000e+03 1.540000000000000000e+03 1.880000000000000000e+03 2.137000000000000000e+03


==> Data/EBEM_adaptv2_B_Direct_m1.txt <==
0.000000000000000000e+00 9.622723687740858400e-01 8.733939136791177837e-01 7.088834375261886533e-01 5.955503426616636231e-01 4.645137892340603369e-01 3.386910814354122112e-01 2.894112793755520552e-01 2.302362397568108732e-01 1.731334598654632739e-01 1.455513201275258073e-01 1.282275629158129981e-01 1.018604109881331432e-01 7.742688954299623005e-02 6.767726711214730462e-02 6.074833680281282317e-02 4.868507473674606179e-02 3.702276845450024750e-02 3.273456939359874196e-02 3.037314059446018927e-02 2.454539324712945447e-02 1.809286307249841075e-02 1.629912369240137798e-02 1.530957432467189988e-02 1.260511004174279595e-02 9.054640498155750242e-03 8.182421561363128343e-03 7.633464954997106096e-03 6.333278160940146104e-03
2.357076297075795246e+00 2.061698136052323882e+00 1.679522055108787049e+00 1.423625745606737603e+00 1.057447427597249856e+00 8.139965408854088480e-01 6.828816405794601030e-01 5.410896674836112030e-01 3.988213077705168863e-01 3.519920496194529069e-01 3.039421117561523777e-01 2.374716212095616674e-01 1.818482560301722117e-01 1.635524816567632822e-01 1.452388345913498968e-01 1.123788887681241716e-01 8.841614354865075243e-02 7.897938568513079849e-02 7.333816689180107373e-02 5.595922258647958308e-02 4.355782684458352899e-02 3.920987072586475802e-02 3.733659562353470324e-02 2.854157116505978350e-02 2.183656137738539116e-02 1.966513099559819011e-02 1.861299110256811606e-02 1.440571867467737091e-02 1.107274799147400270e-02
3.200000000000000000e+01 3.600000000000000000e+01 4.200000000000000000e+01 4.800000000000000000e+01 6.200000000000000000e+01 7.200000000000000000e+01 8.200000000000000000e+01 9.800000000000000000e+01 1.200000000000000000e+02 1.260000000000000000e+02 1.440000000000000000e+02 1.760000000000000000e+02 2.080000000000000000e+02 2.200000000000000000e+02 2.480000000000000000e+02 3.120000000000000000e+02 3.620000000000000000e+02 3.940000000000000000e+02 4.260000000000000000e+02 5.640000000000000000e+02 6.580000000000000000e+02 7.180000000000000000e+02 7.500000000000000000e+02 1.034000000000000000e+03 1.228000000000000000e+03 1.344000000000000000e+03 1.414000000000000000e+03 1.946000000000000000e+03 2.332000000000000000e+03


==> Data/EBEM_uni_A_m2.txt <==
4.909154901916244484e-01 2.491769751370646602e-01 1.263221748964024060e-01 6.331976289091012511e-02 3.168538779222778573e-02 1.584561571395877791e-02 7.923194639206092293e-03
5.695547543907556465e-01 2.887812316283610570e-01 1.459638133201388577e-01 7.313099841067711993e-02 3.658894033108135713e-02 1.829717888235546028e-02 9.148946260603918468e-03


==> Data/EBEM_uni_B_m2.txt <==
2.387215047722828665e+00 1.674848900318337774e+00 1.156017036383389929e+00 8.029668351356109568e-01 5.618515505632514229e-01 3.950439859250478025e-01 2.785181017571445317e-01
3.849089475096343360e+00 2.686465250448073938e+00 1.864654683849435335e+00 1.301961304643929118e+00 9.140180091332212875e-01 6.438369626901543352e-01 4.543636943815142493e-01


==> Data/EBEM_uni_C_m2.txt <==
1.743870301299286663e+00 2.073828186701845766e+00 2.466212334932088357e+00 2.932837487215716799e+00 3.487751255529582206e+00 4.147658619309632755e+00 4.932425119732029906e+00
3.196136378594169880e-01 1.900434865099868142e-01 1.130005416173478355e-01 6.719052493506134927e-02 3.995172525203324193e-02 2.375543798979686677e-02 1.412506795283920494e-02


==> Data/EBEM_uni_C_m2_025.txt <==
1.743870301299286663e+00 2.073828186701845766e+00 2.466212334932088357e+00 2.932837487215716799e+00 3.487751255529582206e+00 4.147658619309632755e+00 4.932425119732029906e+00
3.104076844783679734e-01 1.873083293051147624e-01 1.121871172732309685e-01 6.694856377476846032e-02 3.987975444421425208e-02 2.373403280604620413e-02 1.411870185464644649e-02


==> Data/EBEM_uni_C_m2_min025.txt <==
5.754821214222833881e+00 9.678418568801086863e+00 1.627709518448401838e+01 2.737470202100306338e+01 4.603857761318572983e+01 7.742734957052633149e+01 1.302167638987200746e+02
1.677815763154477002e+00 1.423531929571914656e+00 1.202323811247543173e+00 1.013241474437772016e+00 8.529592643947122577e-01 7.176402621444092356e-01 6.036249715778729819e-01


==> Data/MHT_adapt_A_m2.txt <==
3.290124645333765419e-02 6.902282506103223601e-03 2.895231659692298898e-03 1.982786026563676876e-03 2.272266155371199629e-03 1.153498281155479087e-03 5.766951833495745708e-04 4.128204354226406463e-04 1.563239077788126105e-04 1.125023778394219014e-04 8.714942314507338511e-05 3.720881952040310458e-05 2.739021462768355278e-05 2.077434776951903834e-05 9.139817752817563988e-06 6.798135204881826081e-06 4.495518857712929520e-06 2.195941241440646878e-06
4.491136077136121535e-02 9.254297654663594039e-03 5.458246902473600122e-03 4.441072676765917514e-03 2.935160779899495705e-03 1.486759186698962754e-03 7.562107693198855726e-04 5.221637720645177540e-04 2.010641748958845703e-04 1.457624258431114699e-04 1.112204813204773125e-04 4.740102867734253969e-05 3.462483652565955271e-05 2.623321048958984672e-05 1.153537978906578902e-05 8.543030414592396832e-06 5.615266915016633816e-06 2.586889917924205181e-06
3.200000000000000000e+01 4.000000000000000000e+01 5.200000000000000000e+01 5.600000000000000000e+01 7.600000000000000000e+01 8.000000000000000000e+01 9.600000000000000000e+01 1.040000000000000000e+02 1.600000000000000000e+02 1.760000000000000000e+02 2.100000000000000000e+02 3.040000000000000000e+02 3.360000000000000000e+02 4.100000000000000000e+02 5.820000000000000000e+02 6.420000000000000000e+02 8.700000000000000000e+02 1.148000000000000000e+03


==> Data/MHT_adapt_B_m2.txt <==
1.859869502099892602e-01 8.793879440805821290e-02 3.530745971576769449e-02 1.921996823120212389e-02 7.258417799719610493e-03 4.530682967525452402e-03 1.570225055114343390e-03 1.179873255263859649e-03 4.400079390269538140e-04 3.051492459374347530e-04 1.896854639324176400e-04 9.427134885771923465e-05 7.273438642183949860e-05 3.716221588520734228e-05
3.146396756925697868e-01 1.417081675816767583e-01 5.738192133808617257e-02 2.888080314520001524e-02 1.118873669150853740e-02 6.648150595782239755e-03 2.336974978666583446e-03 1.747805165725510200e-03 6.534352147083877412e-04 4.473835408925533308e-04 2.798224864983097282e-04 1.387883142207115299e-04 1.060284192093055290e-04 5.446736107910268539e-05
3.200000000000000000e+01 4.400000000000000000e+01 5.800000000000000000e+01 6.800000000000000000e+01 1.040000000000000000e+02 1.220000000000000000e+02 1.940000000000000000e+02 2.120000000000000000e+02 3.440000000000000000e+02 3.860000000000000000e+02 5.360000000000000000e+02 6.820000000000000000e+02 7.520000000000000000e+02 1.142000000000000000e+03


==> Data/MHT_adapt_C_m2.txt <==
1.336498559258490482e-01 8.203672816189080952e-02 4.943585950404424251e-02 2.979863116739589479e-02 1.807870693742239313e-02 1.129887095142204263e-02 7.555782677465481753e-03 4.761569561735588818e-03 3.261873646260489337e-03 2.163512954338833900e-03 1.443481226599573237e-03 9.837940575774238063e-04 6.904068183715936528e-04 4.533012966152959937e-04 3.019501087992358364e-04 1.943391786474147568e-04 1.275443802992912959e-04 8.640305881945514483e-05 5.737461450183992584e-05 3.789120720295073385e-05 2.419561137734706511e-05 1.669031202875545863e-05 1.592226492431534214e-05
3.051987964324506253e-01 1.806727824081998113e-01 1.065626980355982717e-01 6.311443411804340542e-02 3.761939585544739340e-02 2.275665249050161723e-02 1.424293630098665345e-02 8.711453287497235298e-03 5.588549428985781740e-03 3.549988284902018225e-03 2.279893083156940819e-03 1.500512124611627293e-03 1.024668644429775231e-03 6.725041959164824567e-04 4.373316447636449314e-04 2.725065597265607237e-04 1.824498308642407991e-04 1.215480107030295228e-04 7.883316649623849039e-05 5.171436649119461049e-05 3.320173391967898670e-05 2.209192906711399186e-05 2.183896541440598346e-05
3.200000000000000000e+01 3.400000000000000000e+01 3.600000000000000000e+01 3.800000000000000000e+01 4.000000000000000000e+01 4.200000000000000000e+01 4.400000000000000000e+01 4.800000000000000000e+01 5.200000000000000000e+01 5.800000000000000000e+01 6.600000000000000000e+01 7.600000000000000000e+01 8.800000000000000000e+01 1.050000000000000000e+02 1.260000000000000000e+02 1.540000000000000000e+02 1.860000000000000000e+02 2.230000000000000000e+02 2.720000000000000000e+02 3.300000000000000000e+02 4.080000000000000000e+02 5.010000000000000000e+02 5.180000000000000000e+02


==> Data/MHT_uni_A_m2.txt <==
3.290124645333765419e-02 6.765442565544316222e-03 1.635076770489450517e-03 4.044316881085635823e-04 1.008711002188718064e-04 2.520266015327239298e-05 6.299745041561369628e-06
4.491136077136121535e-02 8.734132455347085044e-03 2.069047760495868610e-03 5.096629293263019210e-04 1.269977896587843290e-04 3.171923265205572098e-05 7.893736123558990262e-06


==> Data/MHT_uni_B_m2.txt <==
1.859869502099892602e-01 6.003808664601308076e-02 2.050895142295448489e-02 7.133941019668093089e-03 2.503436803721375854e-03 8.821526318635833537e-04 3.113938309628300444e-04
3.146396756925697868e-01 1.026863014336957119e-01 3.518136515987470986e-02 1.228588422202597438e-02 4.320951355286345441e-03 1.524026426997271465e-03 5.382093831217529606e-04


==> Data/MHT_uni_C_m2.txt <==
1.336498559258490482e-01 7.946880230385557076e-02 4.725244433331010629e-02 2.809647266124881346e-02 1.670626271566357304e-02 9.933603256412052232e-03 5.906555837712844370e-03
3.051987964324506253e-01 1.814711322629105894e-01 1.079031753766307999e-01 6.415957555598046647e-02 3.814950543217909135e-02 2.268383050693079106e-02 1.348788614579602384e-02


==> Data/N.txt <==
N
32
64
128
256
512
1024
2048


==> Data/default_adapt_A_m2.txt <==
2.312918276347990590e-02 1.208130151127940338e-02 2.654508065667481303e-03 2.212586682374383454e-03 7.640991313461854102e-04 4.759647797978373038e-04 4.074186065993107612e-04 1.762465768385885795e-04 1.303410067026071289e-04 9.702155780035201483e-05 7.295719218218119290e-05 6.819286752130818109e-05 5.235985833895243622e-05 3.708164745603693084e-05 2.955217963180101540e-05 2.314802459144657787e-05 1.610355397934623689e-05 3.270186335595735432e-05
4.362108447276371453e-02 2.485191672144995007e-02 7.541895830399614371e-03 5.109183636617005420e-03 2.074473299937520422e-03 1.515605488156317399e-03 1.162468735497893544e-03 4.575754859821807631e-04 4.002552922946334526e-04 3.240882651906619016e-04 2.623147294944417783e-04 2.310379636240701771e-04 1.961720166925333875e-04 1.720963173724831662e-04 1.668648961648507088e-04 1.614043207076445790e-04 1.572935823948628045e-04 1.418450989855011191e-04
3.200000000000000000e+01 4.000000000000000000e+01 4.600000000000000000e+01 6.000000000000000000e+01 7.200000000000000000e+01 9.400000000000000000e+01 1.200000000000000000e+02 1.340000000000000000e+02 1.460000000000000000e+02 1.900000000000000000e+02 2.220000000000000000e+02 2.360000000000000000e+02 2.460000000000000000e+02 2.820000000000000000e+02 3.300000000000000000e+02 4.100000000000000000e+02 4.800000000000000000e+02 5.420000000000000000e+02


==> Data/default_adapt_A_m3.txt <==
3.414673275043120931e-02 2.662476408650995413e-03 1.466719266075909578e-03 1.203139983212400590e-03 2.721342002770221194e-04 1.034889885387628737e-04 4.156258255615394380e-05 3.110640913684111571e-05 1.006864880743844644e-05 4.667227988378474079e-06 3.657011007806619419e-06 3.643798499886145023e-06 3.617465614566339018e-06 2.815193541083327639e-06 2.232113900166250424e-05 6.662919607939677871e-06 5.302353822488408340e-06 3.269235417005689536e-06 1.829412969372612061e-05
4.345183612226050096e-02 3.532551763884761529e-03 2.162347593364740816e-03 1.581105458646786316e-03 3.424584050395174627e-04 1.352782354579937479e-04 5.289332196994364312e-05 3.858107881050134674e-05 1.273286905139866215e-05 5.835533166596000016e-06 4.418494730860659451e-06 4.385727453834555044e-06 4.366353281186142759e-06 3.327976274619914465e-06 2.914512206293605912e-05 1.267527256104230199e-05 8.713293837796587537e-06 7.031948425959354780e-06 2.253785818255796004e-05
3.200000000000000000e+01 5.200000000000000000e+01 8.800000000000000000e+01 9.600000000000000000e+01 1.480000000000000000e+02 2.400000000000000000e+02 3.120000000000000000e+02 3.560000000000000000e+02 6.840000000000000000e+02 8.160000000000000000e+02 8.960000000000000000e+02 8.980000000000000000e+02 9.000000000000000000e+02 1.218000000000000000e+03 2.004000000000000000e+03 2.014000000000000000e+03 2.030000000000000000e+03 2.040000000000000000e+03 2.052000000000000000e+03


==> Data/default_adapt_A_m3_Con.txt <==
3.414673275043120931e-02 2.662476408650995413e-03 1.466719266075909578e-03 1.203139983212451330e-03 2.721342002770580607e-04 1.034889885382299883e-04 4.156258255601162871e-05 3.110640913685119201e-05 1.006864880744053692e-05 4.667227988499064465e-06 3.602556782120981465e-06 1.621552991136885721e-06
4.345183612226050096e-02 3.532551763884761529e-03 2.162347593364740816e-03 1.581105458787222806e-03 3.424584021217887413e-04 1.352782682858285723e-04 5.289319393168858915e-05 3.858127736687648479e-05 1.273391533004108669e-05 5.833021296941743995e-06 4.359728306795349465e-06 1.541100016659640891e-06
3.200000000000000000e+01 5.200000000000000000e+01 8.800000000000000000e+01 9.600000000000000000e+01 1.480000000000000000e+02 2.400000000000000000e+02 3.120000000000000000e+02 3.560000000000000000e+02 6.840000000000000000e+02 8.160000000000000000e+02 8.960000000000000000e+02 1.756000000000000000e+03


==> Data/default_adapt_B_m2.txt <==
1.777960764290527629e-01 5.419153188668244386e-02 2.105563094452860343e-02 9.294420052034495922e-03 2.458240336452512456e-02 3.856580489847045295e-02 3.801486498147133020e-02 3.740630239406757956e-02 1.907281418020213490e-02 7.764107624767050721e-03 4.178905226970092146e-03 1.294676711851431433e-02 1.135480652122175700e-02 7.766066527704992839e-03 5.034974282886761979e-03 3.626309836715579070e-03 2.082859306536028604e-03 1.681902488684733398e-03 1.197097400831902440e-03 1.038741113358892512e-03 8.667356278679865401e-04 3.885483729260132656e-04 3.135913144615908813e-04 2.738227607107017415e-04 2.319770773679426376e-04 2.167259155055147372e-04
3.083907536934165083e-01 1.088493376605143836e-01 5.168720431686243955e-02 2.427077941471305830e-02 4.738133122439532746e-02 6.073013698891449597e-02 5.849510839589177474e-02 5.851865163998683228e-02 3.359031314142421620e-02 1.709872092232336480e-02 1.225274841936122364e-02 3.166073165688881863e-02 2.182273155595705963e-02 1.628502955455209122e-02 1.203123534175572044e-02 9.833858036714132611e-03 5.767542513603550816e-03 5.279905765984398841e-03 3.423535244768674199e-03 2.771787188635547235e-03 2.490942715166039999e-03 1.334342577074519977e-03 1.357565719901133745e-03 1.170544365333236027e-03 1.043192959044150813e-03 9.900746078078410256e-04
3.200000000000000000e+01 5.000000000000000000e+01 6.900000000000000000e+01 9.500000000000000000e+01 1.520000000000000000e+02 1.540000000000000000e+02 1.560000000000000000e+02 1.610000000000000000e+02 1.690000000000000000e+02 1.720000000000000000e+02 1.790000000000000000e+02 2.010000000000000000e+02 2.030000000000000000e+02 2.060000000000000000e+02 2.090000000000000000e+02 2.110000000000000000e+02 2.190000000000000000e+02 2.290000000000000000e+02 3.010000000000000000e+02 3.170000000000000000e+02 3.200000000000000000e+02 3.670000000000000000e+02 4.570000000000000000e+02 4.620000000000000000e+02 5.110000000000000000e+02 5.190000000000000000e+02


==> Data/default_adapt_B_m3.txt <==
2.459986224824464718e-01 3.111734348860453747e-02 6.922758430977928902e-03 1.344003705870742797e-03 1.024882414041549490e-03 7.860887364781913656e-04 9.325944240321865563e-04 6.248445443676243789e-04 4.844567751126037923e-04 4.428564181418830873e-04 1.090333725606742847e-03 3.636850116577468013e-04 2.919394492099160209e-04 2.536159768718419393e-04 1.086274966077238526e-03 9.427642701683333583e-04 5.893721056983922124e-04 4.016601169991394619e-04 3.121920102649776516e-04 2.432065123203160149e-04 1.884931170412741056e-04 1.618045504876134040e-04 1.345615520877888711e-04 1.250216933905928026e-03 2.829304323432689635e-04 1.602166307972906483e-04 1.398539355610002295e-04 1.203380657582110632e-04 1.123894755634824308e-04 1.029209609476658519e-04 7.086191156912594828e-04 4.148966115861779614e-04 2.318524866285759248e-04 1.386018953092549798e-04 1.120616113462750052e-04 1.008742909122338472e-04 9.676324451039536485e-05 9.394002130140440509e-05 8.948376030439188352e-05 1.039792161573079563e-04
3.059631746707591748e-01 4.781435813747837021e-02 1.019674508689612583e-02 2.113338531467218086e-03 1.991877338031718039e-03 1.338244949211802193e-03 1.690303148420002404e-03 1.430647653457577930e-03 8.925336589437308935e-04 8.712933009725363706e-04 1.552606241002671590e-03 8.101767037584404292e-04 7.593416978023022346e-04 6.992371790093836106e-04 1.275952621863153322e-03 9.790391728974625306e-04 6.827399114592545577e-04 6.088665219962887580e-04 5.979855840408272987e-04 5.538552785178421601e-04 5.209488856637874534e-04 5.081811449458788861e-04 4.929522307305045327e-04 1.709072240846204157e-03 6.548278633077569575e-04 5.760669559292824239e-04 4.813345541433355305e-04 4.697007947853151224e-04 4.671458434724108677e-04 4.659679626651408186e-04 1.771856250868533017e-03 8.570941639188426686e-04 5.883943269851814491e-04 4.740775907433463789e-04 4.688626048204303496e-04 4.670708846873142229e-04 4.664684231043257114e-04 4.664490188414237748e-04 4.668830835812779346e-04 4.127602690032400323e-03
3.200000000000000000e+01 6.800000000000000000e+01 8.200000000000000000e+01 1.940000000000000000e+02 2.320000000000000000e+02 2.400000000000000000e+02 4.200000000000000000e+02 4.280000000000000000e+02 4.400000000000000000e+02 4.500000000000000000e+02 5.560000000000000000e+02 5.660000000000000000e+02 5.800000000000000000e+02 5.960000000000000000e+02 6.820000000000000000e+02 6.860000000000000000e+02 6.880000000000000000e+02 6.900000000000000000e+02 6.920000000000000000e+02 7.000000000000000000e+02 7.080000000000000000e+02 7.160000000000000000e+02 7.460000000000000000e+02 8.140000000000000000e+02 8.240000000000000000e+02 8.340000000000000000e+02 8.420000000000000000e+02 8.500000000000000000e+02 8.600000000000000000e+02 8.800000000000000000e+02 9.260000000000000000e+02 9.340000000000000000e+02 9.380000000000000000e+02 9.460000000000000000e+02 9.500000000000000000e+02 9.540000000000000000e+02 9.580000000000000000e+02 9.680000000000000000e+02 1.014000000000000000e+03 1.770000000000000000e+03


==> Data/default_adapt_B_m3_Con.txt <==
2.459986224824464718e-01 3.108367474613487128e-02 6.799263873970927581e-03 1.327258750303736022e-03 7.704327863944675963e-04 2.042589405966234244e-04 1.087487648888501570e-04 8.566134423394650165e-05 2.592094458455325082e-05
3.059631746707591748e-01 4.794435674835859779e-02 1.002665563959707212e-02 2.010477416633268781e-03 1.104490760045367210e-03 3.096349711006137514e-04 1.648118301344287588e-04 1.223695981344143059e-04 3.838134014602555348e-05
3.200000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+02 2.440000000000000000e+02 2.960000000000000000e+02 6.800000000000000000e+02 8.200000000000000000e+02 9.560000000000000000e+02 2.016000000000000000e+03


==> Data/default_adapt_C_m2.txt <==
1.743870301299286663e+00 2.074647919067301949e+00 2.467879527866126743e+00 2.935402882848639816e+00 3.491292144177261747e+00 4.152281575522217771e+00 4.938269287935495022e+00 5.872916364072532147e+00 6.984358933426575433e+00 8.306055347772625552e+00 9.877793385693768968e+00 1.174688776539937862e+01 1.396960486890212216e+01 1.661285642109637806e+01 1.975621406047146422e+01 2.349430379194835083e+01 2.793964888415629488e+01 3.322607967004864804e+01 3.951272635013955181e+01 4.698887799450209712e+01 5.587928240273051728e+01
3.104076844783679734e-01 1.869589091424371796e-01 1.120452409895090901e-01 6.723123599172273201e-02 4.077338692900076000e-02 2.550458434417543843e-02 1.711603581359388490e-02 1.291658408944333820e-02 1.106333900367668238e-02 1.033216437241084654e-02 1.006242277200204358e-02 9.965942071437682362e-03 9.931875807281293628e-03 9.919917104003530064e-03 9.915733414312115357e-03 9.914273943425479588e-03 9.913766347952344959e-03 9.913590437027133134e-03 9.913529737549397342e-03 9.913508905502641314e-03 9.913501811203947675e-03
3.200000000000000000e+01 3.400000000000000000e+01 3.600000000000000000e+01 3.800000000000000000e+01 4.000000000000000000e+01 4.200000000000000000e+01 4.400000000000000000e+01 4.600000000000000000e+01 4.800000000000000000e+01 5.000000000000000000e+01 5.200000000000000000e+01 5.400000000000000000e+01 5.600000000000000000e+01 5.800000000000000000e+01 6.000000000000000000e+01 6.200000000000000000e+01 6.400000000000000000e+01 6.600000000000000000e+01 6.800000000000000000e+01 7.000000000000000000e+01 7.200000000000000000e+01


==> Data/default_adapt_C_m3.txt <==
2.473591770052321059e-01 1.172168406020253767e-01 5.368752479100793312e-02 2.419113163024078084e-02 1.121772503876042847e-02 6.017382924315818268e-03 3.008720335451889241e-03 1.954624914634306519e-03 1.200782613538271468e-03 5.001164558327898021e-04 2.891881091660376021e-04 1.317644455197785475e-04 7.419169823125998224e-05 3.611700138247793336e-05 2.035193286007331250e-05 1.163283857639836383e-05 1.067555017098251912e-04 2.369710952285968773e-05 1.284544865854415427e-05 1.088545847203752729e-05 8.863185673476754319e-06 7.822323652099160752e-06 7.094623946468995424e-06 6.806703524688162662e-06 6.650608314958170227e-06 9.287131200770558663e-05
3.799473701312485185e-01 1.512230864410288034e-01 6.060019939447012366e-02 2.565515928556481168e-02 1.194952942179873696e-02 6.957346285516589207e-03 3.612572158066093726e-03 2.505421069807681200e-03 1.570456041705492380e-03 6.662258997260532079e-04 3.981050908201874683e-04 1.681712816711477502e-04 9.750692181751400211e-05 4.975599277295016576e-05 2.712790704418686696e-05 1.487682319587849936e-05 1.394397028237271861e-04 4.111788400028350976e-05 3.138227486038781919e-05 1.532960749948133149e-05 1.208915166085343885e-05 1.119561187323263356e-05 1.062709088567454246e-05 1.053020610290653013e-05 1.048572206159590940e-05 1.225055351715959430e-04
3.200000000000000000e+01 3.600000000000000000e+01 4.000000000000000000e+01 4.400000000000000000e+01 4.800000000000000000e+01 5.200000000000000000e+01 6.000000000000000000e+01 6.800000000000000000e+01 8.400000000000000000e+01 1.240000000000000000e+02 1.600000000000000000e+02 2.220000000000000000e+02 2.860000000000000000e+02 4.020000000000000000e+02 5.300000000000000000e+02 6.740000000000000000e+02 8.900000000000000000e+02 9.000000000000000000e+02 9.100000000000000000e+02 9.180000000000000000e+02 9.280000000000000000e+02 9.400000000000000000e+02 9.520000000000000000e+02 9.680000000000000000e+02 9.760000000000000000e+02 1.132000000000000000e+03


==> Data/default_adapt_C_m3_Con.txt <==
2.473591770052321059e-01 1.172168406020253767e-01 5.368752479100793312e-02 2.419113163024078084e-02 1.121772503875860527e-02 6.017382924316480933e-03 3.008720335450541360e-03 1.954624914631952932e-03 1.200782613535561830e-03 5.001164558211453623e-04 2.891881091630655329e-04 1.317644222237829624e-04 7.419169558999397858e-05 3.611700103721304003e-05 2.035193280707227564e-05 1.163283829129048732e-05 6.491775563846283977e-06 3.710014469077757543e-06
3.799473701312485185e-01 1.512230864410288034e-01 6.060019939447012366e-02 2.565515928473393464e-02 1.194952942179875258e-02 6.957346288580444800e-03 3.612572150198607984e-03 2.505421066971665490e-03 1.570456019083309391e-03 6.662258783956670743e-04 3.981050194278148774e-04 1.681715297296902071e-04 9.750787320789745533e-05 4.975413677928345441e-05 2.712712132353543602e-05 1.488159863008899803e-05 8.488171196402930624e-06 5.008209128022220894e-06
3.200000000000000000e+01 3.600000000000000000e+01 4.000000000000000000e+01 4.400000000000000000e+01 4.800000000000000000e+01 5.200000000000000000e+01 6.000000000000000000e+01 6.800000000000000000e+01 8.400000000000000000e+01 1.240000000000000000e+02 1.640000000000000000e+02 2.400000000000000000e+02 3.040000000000000000e+02 4.240000000000000000e+02 5.800000000000000000e+02 7.400000000000000000e+02 9.560000000000000000e+02 1.236000000000000000e+03


==> Data/default_uni_A_m2.txt <==
2.312918276347990590e-02 2.517925510800275192e-03 3.259753413040936522e-04 4.061330038520861535e-05 5.140323530196455906e-06 6.425431077276547470e-07 8.055871853128111024e-08
4.362108447276371453e-02 7.836400827234623126e-03 1.818952162441571027e-03 4.456065092757387973e-04 1.108988598886362283e-04 2.768770745986337401e-05 6.880772967715992848e-06


==> Data/default_uni_A_m3.txt <==
3.414673275043120931e-02 6.160870224142031906e-03 1.456250527948453480e-03 3.591736665437667529e-04 8.981455379555679372e-05 2.245890710484698018e-05 5.615478731372098071e-06
4.345183612226050096e-02 7.840832707559662607e-03 1.819273828306865529e-03 4.456194723983617108e-04 1.108993153868426286e-04 2.768824840407812282e-05 6.881370311982201055e-06


==> Data/default_uni_B_m2.txt <==
1.777960764290527629e-01 5.096290396860386762e-02 1.698558592445469778e-02 5.908512292120584979e-03 2.080032053721032285e-03 7.346036866556200726e-04 2.596508231810154815e-04
3.083907536934165083e-01 9.946935613156245026e-02 3.403356622467067910e-02 1.189112177340127287e-02 4.184372397695324160e-03 1.476356414294705379e-03 5.214723789373910522e-04


==> Data/default_uni_B_m3.txt <==
2.459986224824464718e-01 7.271891347640822845e-02 2.436151441792832467e-02 8.467164938163015270e-03 2.975649108327797169e-03 1.049565227768873774e-03 3.706977895310674962e-04
3.059631746707591748e-01 9.905772855566905011e-02 3.389992515439381460e-02 1.184425915915796740e-02 4.167801010171235006e-03 1.470492061168781088e-03 5.193977559674075976e-04


==> Data/default_uni_B_m4.txt <==
2.913397228394148386e-01 9.098646234228041640e-02 3.043895110753371686e-02 1.056699927808022604e-02 3.709561365195802093e-03 1.307624174294899112e-03 4.616950241873615628e-04
3.056852835347378949e-01 9.901093693033774512e-02 3.388539071675349124e-02 1.183918315641591112e-02 4.166008063419694533e-03 1.469857749802846959e-03 5.191733542619916472e-04


==> Data/default_uni_B_m5.txt <==
3.368132281785308213e-01 1.081431681905137970e-01 3.666991997324285657e-02 1.278736325381057103e-02 4.495346753877701475e-03 1.585378658951968863e-03 5.598686902858291889e-04
3.056273082298077703e-01 9.900079102154717148e-02 3.388236793229371102e-02 1.183813093183107464e-02 4.165636713881968635e-03 1.469726389891714592e-03 5.191268769558769107e-04


==> Data/default_uni_C_m2.txt <==
1.704098569335218138e-01 1.013262990288247567e-01 6.024897788273479021e-02 3.582425658518850753e-02 2.130123041040240736e-02 1.266578738118164828e-02 7.531122235409310438e-03
3.782318089754795887e-01 2.263305463543352491e-01 1.350011197679408526e-01 8.039795658442855375e-02 4.784227058234086227e-02 2.845828495341134329e-02 1.692469622307489485e-02


==> Data/inf_sup_EBEM.txt <==
5.000000000000000000e-01
3.090169943749473402e-01
2.225209339563143929e-01
1.736481776669303312e-01
1.423148382732849493e-01
1.205366802553229644e-01
1.045284632676534431e-01
9.226835946330182170e-02
8.257934547233153344e-02
7.473009358642393463e-02

==> Data/inf_sup_default.txt <==
4.716166270145353279e-01
2.918313858756945156e-01
2.101409688028476330e-01
1.639818692611615947e-01
1.343881074690148891e-01
1.138190600994054141e-01
9.869968136732014397e-02
8.712038633789259690e-02
7.796948508519399579e-02
7.055624016622387418e-02
